Plaquette: A hardware-aware design platform for fault-tolerant quantum computers

Hardware teams building fault-tolerant quantum computers (FTQCs) must decide which imperfections to suppress, and that decision requires the logical performance of the architecture under the device's actual noise. Hardware noise often departs from the stochastic Pauli models used by scalable stabilizer simulators: superconducting transmons leak out of the computational subspace, neutral atoms scatter through intermediate states, trapped ions heat as their motional modes absorb phonons, and miscalibrated controls over-rotate coherently. We present Plaquette, a theoretical framework and software suite that computes the logical performance of fault-tolerant architectures directly from the physics of such imperfections. In Plaquette, a hardware error model is specified once, as Kraus operators, Hamiltonian-Lindblad dynamics, or an experimentally reconstructed quantum channel, and is compiled automatically into the exact or approximate representation required by each of four sampler classes: stabilizer sampling for Pauli noise, the new XPauli sampler for leakage and environment sectors, near-Clifford samplers for coherent errors, and full-state simulation for exact reference calculations. We validate the XPauli and near-Clifford samplers against full-state simulation, which they can match within statistical uncertainty while Pauli twirling can fall short depending on the error model. We demonstrate the framework on three error models: leakage in superconducting qubits, intermediate-state scattering in neutral atoms, and heating in trapped ions. The size of the discrepancy between Plaquette and Clifford-only simulations varies with platform and noise process, so reliable thresholds, error budgets, and overhead estimates require the most accurate simulation available. Plaquette provides a direct path from the open-system physics of a device to the logical performance of the FTQC built on it.

==> figures/generated/ion_heating_xpauli_ler.dat <==
distance pbar ler sigma gamma errors shots
9 0.0085000 0.0540150 0.000505457 0.0899054622577 10803 200000
9 0.0090000 0.0668150 0.000558349 0.109456969908 13363 200000
9 0.0095000 0.0880000 0.000633467 0.13212937437 17600 200000
9 0.0100000 0.1142150 0.000711231 0.159044541849 22843 200000
9 0.0104000 0.1299800 0.000751948 0.184786944613 25996 200000
9 0.0108000 0.1529100 0.000804762 0.215779758759 30582 200000
9 0.0112000 0.1704050 0.000840735 0.254310035674 34081 200000
9 0.0116000 0.1873000 0.000872407 0.304325220218 37460 200000
9 0.0120000 0.2164700 0.000920898 0.373327305666 43294 200000
9 0.0125000 0.2797500 0.001003718 0.513146933426 55950 200000
11 0.0085000 0.0424500 0.000450821 0.0751687876377 8490 200000
11 0.0090000 0.0627050 0.000542094 0.0916027315038 12541 200000
11 0.0095000 0.0803800 0.000607943 0.110708802302 16076 200000
11 0.0100000 0.1055850 0.000687156 0.133464311031 21117 200000
11 0.0104000 0.1312000 0.000754939 0.15530953 26240 200000
11 0.0108000 0.1573700 0.000814262 0.181723397306 31474 200000
11 0.0112000 0.1921050 0.000880911 0.214744707688 38421 200000
11 0.0116000 0.2197100 0.000925844 0.257929643368 43942 200000
11 0.0120000 0.2455050 0.000962373 0.318125294229 49101 200000
11 0.0125000 0.3140350 0.001037827 0.442259843822 62807 200000
13 0.0085000 0.0395450 0.000435782 0.0645836465876 7909 200000
13 0.0090000 0.0539050 0.000504972 0.0787578929756 10781 200000
13 0.0095000 0.0784250 0.000601143 0.095267757939 15685 200000
13 0.0100000 0.0990600 0.000668009 0.114978403668 19812 200000
13 0.0104000 0.1265350 0.000743384 0.133952861971 25307 200000
13 0.0108000 0.1591250 0.000817937 0.15696918805 31825 200000
13 0.0112000 0.1918150 0.000880403 0.185864031806 38363 200000
13 0.0116000 0.2395500 0.000954374 0.223867173992 47910 200000
13 0.0120000 0.2764750 0.001000091 0.277261330344 55295 200000
13 0.0125000 0.3371400 0.001057063 0.388896755549 67428 200000
15 0.0085000 0.0350200 0.000411057 0.0566120865602 7004 200000
15 0.0090000 0.0506200 0.000490192 0.0690731291808 10124 200000
15 0.0095000 0.0721250 0.000578459 0.0836082757449 14425 200000
15 0.0100000 0.0999000 0.000670522 0.100993328313 19980 200000
15 0.0104000 0.1241000 0.000737222 0.117764687571 24820 200000
15 0.0108000 0.1560000 0.000811369 0.13815917473 31200 200000
15 0.0112000 0.1951850 0.000886250 0.16384643727 39037 200000
15 0.0116000 0.2455500 0.000962432 0.19778165056 49110 200000
15 0.0120000 0.3031250 0.001027716 0.245760982671 60625 200000
15 0.0125000 0.3654900 0.001076817 0.347194069409 73098 200000
17 0.0085000 0.0308200 0.000386459 0.050392393754 6164 200000
17 0.0090000 0.0464000 0.000470356 0.0615098153797 9280 200000
17 0.0095000 0.0667850 0.000558233 0.0744923409475 13357 200000
17 0.0100000 0.0955450 0.000657329 0.0900429785395 19109 200000
17 0.0104000 0.1226100 0.000733406 0.105070040716 24522 200000
17 0.0108000 0.1537850 0.000806645 0.123379622251 30757 200000
17 0.0112000 0.1958600 0.000887409 0.146501452674 39172 200000
17 0.0116000 0.2446200 0.000961200 0.177157357637 48924 200000
17 0.0120000 0.3120500 0.001036038 0.220722112669 62410 200000
17 0.0125000 0.3863400 0.001088764 0.313666630518 77268 200000
19 0.0085000 0.0278600 0.000367993 0.0454041935814 5572 200000
19 0.0090000 0.0432100 0.000454659 0.0554396037484 8642 200000
19 0.0095000 0.0638900 0.000546846 0.0671692954698 12778 200000
19 0.0100000 0.0931200 0.000649803 0.0812358746882 18624 200000
19 0.0104000 0.1222600 0.000732504 0.0948475355387 24452 200000
19 0.0108000 0.1550000 0.000809243 0.111459357498 31000 200000
19 0.0112000 0.1976450 0.000890453 0.132482334858 39529 200000
19 0.0116000 0.2500100 0.000968259 0.160438012928 50002 200000
19 0.0120000 0.3190600 0.001042259 0.200333930339 63812 200000
19 0.0125000 0.4076250 0.001098788 0.286103821224 81525 200000


==> figures/generated/neutral_atom_threshold_surface/surface_patches_stim.dat <==
# Triangle vertex indices into surface_vertices_stim.dat (0-based), sampler=stim.
i j k
13 11 10
11 7 10
9 12 10
12 13 10
13 12 14
8 7 11
5 1 0
7 3 2
3 8 4
8 3 7
6 9 10
7 6 10
6 7 2
6 5 9
6 1 5
1 6 2


==> figures/generated/neutral_atom_threshold_surface/surface_patches_xpauli.dat <==
# Triangle vertex indices into surface_vertices_xpauli.dat (0-based), sampler=xpauli.
i j k
13 11 10
11 7 10
9 12 10
12 13 10
13 12 14
8 7 11
5 1 0
7 3 2
3 8 4
8 3 7
6 9 10
7 6 10
6 7 2
6 5 9
6 1 5
1 6 2


==> figures/generated/neutral_atom_threshold_surface/surface_points_stim.dat <==
# Threshold surface points, sampler=stim. w_*: barycentric direction; x/y/z: physical threshold (p_depol, gamma_deph, gamma_iss); t_*: normalized threshold and errors.
w_depol w_deph w_iss x_depol y_deph z_iss xerr yerr zerr t_th t_err_stat t_err_sys t_err_total
0 0 1 0 0 0.05334661247 0 0 0.0007421101886 0.9528785433 0.009001377112 0.009730668144 0.01325559099
0 0.25 0.75 0 7.875066863e-07 0.04072085579 0 2.092750627e-08 0.00108213172 0.969809277 0.00811313409 0.02446175487 0.02577208559
0 0.5 0.5 0 1.632932014e-06 0.02814553418 0 2.005366719e-08 0.0003456489127 1.005472489 0.006997619793 0.0101737854 0.01234797927
0 0.75 0.25 0 2.569000733e-06 0.0147599323 0 5.635208355e-08 0.0003237651619 1.054569139 0.008908497325 0.02134822913 0.02313240609
0 1 0 0 3.639486691e-06 0 0 9.08975219e-08 0 1.120500949 0.008947145879 0.02651611903 0.0279849243
0.25 0 0.75 0.03047467646 0 0.03476748823 0.0008762382398 0 0.0009996694381 0.828023674 0.007348582178 0.02264568116 0.0238081611
0.25 0.25 0.5 0.03181237301 7.018877004e-07 0.02419574617 0.0007016610812 1.548099799e-08 0.0005336669922 0.864370062 0.005892675371 0.01813121459 0.01906474667
0.25 0.5 0.25 0.03282411351 1.448420182e-06 0.01248262615 0.0006078612333 2.682291718e-08 0.0002311625119 0.8918599383 0.006552625902 0.01516065298 0.01651612257
0.25 0.75 0 0.03593854415 2.378774645e-06 0 0.0006001367029 3.972308858e-08 0 0.9764817489 0.006181625204 0.01508910146 0.01630624031
0.5 0 0.5 0.05702850021 0 0.0216872711 0.001606348258 0 0.0006108754398 0.7747571716 0.005174567183 0.02120058466 0.02182294516
0.5 0.25 0.25 0.05944854805 6.558172298e-07 0.01130379348 0.001198126701 1.321734777e-08 0.0002278167801 0.8076345822 0.005647111957 0.01526608471 0.01627707639
0.5 0.5 0 0.06326100928 1.395750148e-06 0 0.001293629038 2.854179757e-08 0 0.8594285391 0.004902388032 0.01687691491 0.01757451749
0.75 0 0.25 0.08388170328 0 0.01063307663 0.001743945335 0 0.0002210673326 0.7597131368 0.005361642339 0.01485697814 0.01579484118
0.75 0.25 0 0.09078696897 6.676883955e-07 0 0.002030428734 1.493269044e-08 0 0.8222538442 0.005889620394 0.017420862 0.01838950954
1 0 0 0.1382668588 0 0 0.006514937652 0 0 0.9392079404 0.006561546725 0.04376499937 0.04425414178


==> figures/generated/neutral_atom_threshold_surface/surface_points_xpauli.dat <==
# Threshold surface points, sampler=xpauli. w_*: barycentric direction; x/y/z: physical threshold (p_depol, gamma_deph, gamma_iss); t_*: normalized threshold and errors.
w_depol w_deph w_iss x_depol y_deph z_iss xerr yerr zerr t_th t_err_stat t_err_sys t_err_total
0 0 1 0 0 0.02195024633 0 0 0.001327451031 1.008396341 0.0185346259 0.05809837439 0.06098322281
0 0.25 0.75 0 8.918670337e-07 0.01669528527 0 2.765275002e-08 0.0005176450441 1.022643927 0.0190056978 0.02538015087 0.03170754811
0 0.5 0.5 0 1.783332744e-06 0.01112768599 0 5.132303605e-08 0.0003202468138 1.022413842 0.01366222802 0.02606022054 0.02942433634
0 0.75 0.25 0 2.54798954e-06 0.005299670444 0 6.228339387e-08 0.0001295458464 0.9738693965 0.009744480559 0.02171961816 0.02380539255
0 1 0 0 3.405247066e-06 0 0 5.671519077e-08 0 0.9761419307 0.008088796016 0.01410283048 0.01625787343
0.25 0 0.75 0.03113017045 0 0.01534464194 0.0009480947594 0 0.0004673335995 0.9399123552 0.01150389816 0.02621252852 0.02862579823
0.25 0.25 0.5 0.03087482542 8.129915618e-07 0.01014585174 0.001081565886 2.847964083e-08 0.0003554160055 0.9322027299 0.008858466918 0.03143121909 0.03265568817
0.25 0.5 0.25 0.03028101339 1.594710774e-06 0.00497535886 0.000452752953 2.38436542e-08 7.439012648e-05 0.9142737802 0.0071197085 0.01166951061 0.01366995709
0.25 0.75 0 0.03009390105 2.377285114e-06 0 0.0006818107595 5.386003516e-08 0 0.9086243027 0.006710840399 0.01946133629 0.02058589296
0.5 0 0.5 0.05574095312 0 0.009158585329 0.001521215017 0 0.0002499450898 0.8414925098 0.008860281223 0.02118694613 0.02296500097
0.5 0.25 0.25 0.05700360969 7.505055177e-07 0.004683023829 0.00153715606 2.023808862e-08 0.0001262821512 0.8605541868 0.006734388827 0.02220699027 0.0232056547
0.5 0.5 0 0.05600473931 1.474708921e-06 0 0.0008585414162 2.260699186e-08 0 0.8454747543 0.005816048254 0.01158274681 0.01296095834
0.75 0 0.25 0.08203398826 0 0.004492898185 0.001738043402 0 9.519044745e-05 0.8256166284 0.006444790115 0.01626169893 0.01749223175
0.75 0.25 0 0.08307225071 7.291489418e-07 0 0.001366164545 1.199121757e-08 0 0.836066038 0.005113153122 0.01276342562 0.01374952248
1 0 0 0.1299445948 0 0 0.003199360041 0 0 0.9808533684 0.007430843918 0.02297788434 0.02414954679


==> figures/generated/neutral_atom_threshold_surface/surface_vertices_stim.dat <==
# Mesh vertices (physical space), sampler=stim.
x_depol y_deph z_iss
0 0 0.05334661247
0 7.875066863e-07 0.04072085579
0 1.632932014e-06 0.02814553418
0 2.569000733e-06 0.0147599323
0 3.639486691e-06 0
0.03047467646 0 0.03476748823
0.03181237301 7.018877004e-07 0.02419574617
0.03282411351 1.448420182e-06 0.01248262615
0.03593854415 2.378774645e-06 0
0.05702850021 0 0.0216872711
0.05944854805 6.558172298e-07 0.01130379348
0.06326100928 1.395750148e-06 0
0.08388170328 0 0.01063307663
0.09078696897 6.676883955e-07 0
0.1382668588 0 0


==> figures/generated/neutral_atom_threshold_surface/surface_vertices_xpauli.dat <==
# Mesh vertices (physical space), sampler=xpauli.
x_depol y_deph z_iss
0 0 0.02195024633
0 8.918670337e-07 0.01669528527
0 1.783332744e-06 0.01112768599
0 2.54798954e-06 0.005299670444
0 3.405247066e-06 0
0.03113017045 0 0.01534464194
0.03087482542 8.129915618e-07 0.01014585174
0.03028101339 1.594710774e-06 0.00497535886
0.03009390105 2.377285114e-06 0
0.05574095312 0 0.009158585329
0.05700360969 7.505055177e-07 0.004683023829
0.05600473931 1.474708921e-06 0
0.08203398826 0 0.004492898185
0.08307225071 7.291489418e-07 0
0.1299445948 0 0


==> figures/generated/sc_leakage_threshold_ler.dat <==
sampler sampler_id distance gamma ler sigma err_low err_high errors shots
xpauli 0 5 0.01 0.010435 0.0004478808386 0.0004407435154 0.0004550181618 2087 200000
xpauli 0 5 0.01133333333333333 0.01407 0.0005187077406 0.0005116305589 0.0005257849224 2814 200000
xpauli 0 5 0.01266666666666667 0.01862 0.0005949568838 0.0005879517036 0.000601962064 3724 200000
xpauli 0 5 0.014 0.02527 0.0006903411032 0.0006834380084 0.000697244198 5054 200000
xpauli 0 5 0.01533333333333333 0.03082 0.0007599594171 0.0007531400244 0.0007667788099 6164 200000
xpauli 0 5 0.01666666666666667 0.03789 0.0008392840027 0.0008325701378 0.0008459978676 7578 200000
xpauli 0 5 0.018 0.04638 0.0009242009866 0.0009176128612 0.0009307891119 9276 200000
xpauli 0 5 0.01933333333333333 0.05513 0.001002766744 0.0009963075144 0.001009225974 11026 200000
xpauli 0 5 0.02066666666666667 0.064255 0.001077150197 0.0010708249 0.001083475493 12851 200000
xpauli 0 5 0.022 0.07555 0.001160725266 0.001154565293 0.001166885239 15110 200000
xpauli 0 7 0.01 0.0069 0.0003653285559 0.000358127683 0.0003725294288 1380 200000
xpauli 0 7 0.01133333333333333 0.01071 0.0004536477726 0.0004465151288 0.0004607804164 2142 200000
xpauli 0 7 0.01266666666666667 0.015685 0.0005470793389 0.0005400280133 0.0005541306644 3137 200000
xpauli 0 7 0.014 0.023555 0.0006671756942 0.0006602465069 0.0006741048815 4711 200000
xpauli 0 7 0.01533333333333333 0.03113 0.0007636373458 0.0007568226019 0.0007704520897 6226 200000
xpauli 0 7 0.01666666666666667 0.04164 0.000878002855 0.0008713446323 0.0008846610777 8328 200000
xpauli 0 7 0.018 0.0523 0.0009782137672 0.0009717129081 0.0009847146264 10460 200000
xpauli 0 7 0.01933333333333333 0.066005 0.001090666746 0.001084367092 0.001096966399 13201 200000
xpauli 0 7 0.02066666666666667 0.081685 0.001202830207 0.001196759877 0.001208900536 16337 200000
xpauli 0 7 0.022 0.0978 0.001304328801 0.001298493574 0.001310164028 19560 200000
xpauli 0 9 0.01 0.00448 0.000295233205 0.0002879814215 0.0003024849884 896 200000
xpauli 0 9 0.01133333333333333 0.00769 0.0003853794312 0.0003781934819 0.0003925653804 1538 200000
xpauli 0 9 0.01266666666666667 0.01343 0.0005069958223 0.0004999082744 0.0005140833703 2686 200000
xpauli 0 9 0.014 0.02093 0.0006298901702 0.0006229207581 0.0006368595823 4186 200000
xpauli 0 9 0.01533333333333333 0.03142 0.000767059786 0.000760249389 0.0007738701831 6284 200000
xpauli 0 9 0.01666666666666667 0.044855 0.000909646326 0.0009030356731 0.0009162569789 8971 200000
xpauli 0 9 0.018 0.06069 0.001048901282 0.001042523707 0.001055278857 12138 200000
xpauli 0 9 0.01933333333333333 0.079735 0.001189675146 0.001183576333 0.001195773959 15947 200000
xpauli 0 9 0.02066666666666667 0.100935 0.001322729296 0.001316939757 0.001328518835 20187 200000
xpauli 0 9 0.022 0.123985 0.001446850623 0.001441396661 0.001452304586 24797 200000
xpauli 0 11 0.01 0.00287 0.0002370140704 0.0002297186931 0.0002443094477 574 200000
xpauli 0 11 0.01133333333333333 0.00583 0.0003361986064 0.0003289764438 0.000343420769 1166 200000
xpauli 0 11 0.01266666666666667 0.01164 0.0004726037513 0.0004654867482 0.0004797207545 2328 200000
xpauli 0 11 0.014 0.01972 0.0006118625811 0.0006048744834 0.0006188506787 3944 200000
xpauli 0 11 0.01533333333333333 0.0314 0.0007668243155 0.0007600136187 0.0007736350123 6280 200000
xpauli 0 11 0.01666666666666667 0.04837 0.0009427834657 0.0009362247056 0.0009493422258 9674 200000
xpauli 0 11 0.018 0.06629 0.001092847038 0.00108655156 0.001099142517 13258 200000
xpauli 0 11 0.01933333333333333 0.09424 0.001282934533 0.001277047407 0.001288821659 18848 200000
xpauli 0 11 0.02066666666666667 0.123075 0.001442287694 0.001436820493 0.001447754895 24615 200000
xpauli 0 11 0.022 0.15454 0.001586658854 0.001581649093 0.001591668615 30908 200000
xpauli 0 13 0.01 0.00201 0.0001988657115 0.0001915381575 0.0002061932655 402 200000
xpauli 0 13 0.01133333333333333 0.004535 0.0002970158526 0.0002897653614 0.0003042663438 907 200000
xpauli 0 13 0.01266666666666667 0.00991 0.0004366492853 0.0004295029498 0.0004437956209 1982 200000
xpauli 0 13 0.014 0.018825 0.0005981468284 0.0005911448393 0.0006051488175 3765 200000
xpauli 0 13 0.01533333333333333 0.03188 0.0007724529787 0.0007656494725 0.0007792564849 6376 200000
xpauli 0 13 0.01666666666666667 0.05183 0.0009740606539 0.000967552876 0.0009805684317 10366 200000
xpauli 0 13 0.018 0.077695 0.001175688443 0.001169559823 0.001181817063 15539 200000
xpauli 0 13 0.01933333333333333 0.10935 0.001370214942 0.001364547979 0.001375881906 21870 200000
xpauli 0 13 0.02066666666666667 0.148185 0.001559564491 0.001554462387 0.001564666596 29637 200000
xpauli 0 13 0.022 0.189225 0.001719106586 0.001714600542 0.00172361263 37845 200000
xpauli 0 15 0.01 0.001415 0.0001673347872 0.0001599755115 0.000174694063 283 200000
xpauli 0 15 0.01133333333333333 0.00387 0.0002746659962 0.0002673991951 0.0002819327972 774 200000
xpauli 0 15 0.01266666666666667 0.00885 0.0004129974931 0.0004058325913 0.0004201623949 1770 200000
xpauli 0 15 0.014 0.018145 0.0005874934038 0.0005804808154 0.0005945059923 3629 200000
xpauli 0 15 0.01533333333333333 0.033535 0.0007915093096 0.0007847305568 0.0007982880624 6707 200000
xpauli 0 15 0.01666666666666667 0.05519 0.001003279117 0.0009968207693 0.001009737465 11038 200000
xpauli 0 15 0.018 0.08843 0.001246808989 0.001240837119 0.001252780858 17686 200000
xpauli 0 15 0.01933333333333333 0.13025 0.001477589052 0.001472226218 0.001482951887 26050 200000
xpauli 0 15 0.02066666666666667 0.17705 0.001675385261 0.001670702451 0.00168006807 35410 200000
xpauli 0 15 0.022 0.23028 0.001847623885 0.001843713638 0.001851534132 46056 200000
xpauli 0 17 0.01 0.00105 0.0001445466676 0.0001371591037 0.0001519342315 210 200000
xpauli 0 17 0.01133333333333333 0.002795 0.0002339400347 0.0002266422204 0.0002412378489 559 200000
xpauli 0 17 0.01266666666666667 0.008 0.0003929579211 0.0003857776858 0.0004001381563 1600 200000
xpauli 0 17 0.014 0.017775 0.000581607921 0.0005745895474 0.0005886262946 3555 200000
xpauli 0 17 0.01533333333333333 0.03512 0.0008092766857 0.0008025215874 0.0008160317841 7024 200000
xpauli 0 17 0.01666666666666667 0.06284 0.001066055074 0.001059709033 0.001072401114 12568 200000
xpauli 0 17 0.018 0.103365 0.001336719991 0.001330965857 0.001342474126 20673 200000
xpauli 0 17 0.01933333333333333 0.15446 0.001586323701 0.001581312777 0.001591334624 30892 200000
xpauli 0 17 0.02066666666666667 0.211065 0.001790880334 0.00178669128 0.001795069387 42213 200000
xpauli 0 17 0.022 0.270765 0.001949925475 0.001946602469 0.001953248481 54153 200000
xpauli 0 19 0.01 0.000735 0.0001214027705 0.0001139783851 0.000128827156 147 200000
xpauli 0 19 0.01133333333333333 0.00256 0.0002240288478 0.0002167230225 0.0002313346731 512 200000
xpauli 0 19 0.01266666666666667 0.007165 0.0003721793344 0.0003649835311 0.0003793751377 1433 200000
xpauli 0 19 0.014 0.01802 0.0005855122151 0.0005784976736 0.0005925267565 3604 200000
xpauli 0 19 0.01533333333333333 0.0386 0.0008467756087 0.0008400722934 0.000853478924 7720 200000
xpauli 0 19 0.01666666666666667 0.06997 0.001120492453 0.001114250858 0.001126734047 13994 200000
xpauli 0 19 0.018 0.1194 0.001423597579 0.001418076906 0.001429118251 23880 200000
xpauli 0 19 0.01933333333333333 0.17919 0.001683275256 0.00167862352 0.001687926992 35838 200000
xpauli 0 19 0.02066666666666667 0.24571 0.001889237752 0.001885551346 0.001892924158 49142 200000
xpauli 0 19 0.022 0.31373 0.002036056373 0.002033356385 0.002038756361 62746 200000
stim 1 5 0.01 0.008945 0.0004151746672 0.0004080114522 0.0004223378821 1789 200000
stim 1 5 0.01133333333333333 0.012135 0.0004823738698 0.0004752650891 0.0004894826505 2427 200000
stim 1 5 0.01266666666666667 0.016575 0.000562061767 0.000555024535 0.0005690989991 3315 200000
stim 1 5 0.014 0.021305 0.000635363986 0.0006284003448 0.0006423276272 4261 200000
stim 1 5 0.01533333333333333 0.02681 0.0007104290974 0.0007035493296 0.0007173088652 5362 200000
stim 1 5 0.01666666666666667 0.03366 0.0007929272461 0.0007861503606 0.0007997041317 6732 200000
stim 1 5 0.018 0.040385 0.00086527328 0.0008585964561 0.0008719501038 8077 200000
stim 1 5 0.01933333333333333 0.04834 0.0009425066558 0.0009359474532 0.0009490658583 9668 200000
stim 1 5 0.02066666666666667 0.057935 0.001026373814 0.001019955799 0.00103279183 11587 200000
stim 1 5 0.022 0.06748 0.001101888665 0.001095610616 0.001108166714 13496 200000
stim 1 7 0.01 0.004985 0.0003112076703 0.0003039674409 0.0003184478997 997 200000
stim 1 7 0.01133333333333333 0.008105 0.0003954906321 0.0003883123164 0.0004026689478 1621 200000
stim 1 7 0.01266666666666667 0.012535 0.0004901188789 0.0004830166971 0.0004972210608 2507 200000
stim 1 7 0.014 0.017615 0.0005790428274 0.000572021948 0.0005860637067 3523 200000
stim 1 7 0.01533333333333333 0.024485 0.0006798463787 0.0006729313569 0.0006867614006 4897 200000
stim 1 7 0.01666666666666667 0.03379 0.0007943988048 0.0007876238609 0.0008011737487 6758 200000
stim 1 7 0.018 0.044135 0.0009026755967 0.0008960543 0.0009092968934 8827 200000
stim 1 7 0.01933333333333333 0.05574 0.001007960498 0.001001510234 0.001014410761 11148 200000
stim 1 7 0.02066666666666667 0.069475 0.001116827356 0.001110578516 0.001123076195 13895 200000
stim 1 7 0.022 0.083265 0.001213340135 0.001207292878 0.001219387393 16653 200000
stim 1 9 0.01 0.002925 0.0002392427062 0.000231949083 0.0002465363293 585 200000
stim 1 9 0.01133333333333333 0.005555 0.0003282805815 0.0003210526849 0.0003355084781 1111 200000
stim 1 9 0.01266666666666667 0.00958 0.0004294318992 0.0004222798405 0.0004365839578 1916 200000
stim 1 9 0.014 0.01443 0.0005251737655 0.0005181023828 0.0005322451483 2886 200000
stim 1 9 0.01533333333333333 0.0229 0.000658089555 0.000651150366 0.000665028744 4580 200000
stim 1 9 0.01666666666666667 0.03241 0.0007786139183 0.0007718183456 0.0007854094909 6482 200000
stim 1 9 0.018 0.04479 0.0009090196762 0.0009024080626 0.0009156312898 8958 200000
stim 1 9 0.01933333333333333 0.060615 0.001048296282 0.001041917607 0.001054674958 12123 200000
stim 1 9 0.02066666666666667 0.078505 0.00118126997 0.001175153186 0.001187386753 15701 200000
stim 1 9 0.022 0.09847 0.001308295216 0.001302469754 0.001314120677 19694 200000
stim 1 11 0.01 0.0017 0.0001831306521 0.000175788076 0.0001904732282 340 200000
stim 1 11 0.01133333333333333 0.00358 0.0002643125568 0.0002570380801 0.0002715870336 716 200000
stim 1 11 0.01266666666666667 0.0067 0.0003600687582 0.0003528640116 0.0003672735048 1340 200000
stim 1 11 0.014 0.01213 0.0004822762255 0.000475167362 0.0004893850889 2426 200000
stim 1 11 0.01533333333333333 0.020215 0.0006193067032 0.0006123262621 0.0006262871443 4043 200000
stim 1 11 0.01666666666666667 0.031635 0.0007695858965 0.0007627787208 0.0007763930722 6327 200000
stim 1 11 0.018 0.04612 0.0009217392681 0.0009151473035 0.0009283312327 9224 200000
stim 1 11 0.01933333333333333 0.064865 0.001081887084 0.001075570727 0.001088203441 12973 200000
stim 1 11 0.02066666666666667 0.08775 0.001242477895 0.001236496103 0.001248459687 17550 200000
stim 1 11 0.022 0.115755 0.001404631263 0.001399057544 0.001410204982 23151 200000
stim 1 13 0.01 0.00093 0.0001362048488 0.0001288051913 0.0001436045063 186 200000
stim 1 13 0.01133333333333333 0.00227 0.0002111430501 0.0002038263871 0.000218459713 454 200000
stim 1 13 0.01266666666666667 0.00502 0.000312283703 0.0003050442506 0.0003195231554 1004 200000
stim 1 13 0.014 0.009745 0.0004330563229 0.0004259071317 0.000440205514 1949 200000
stim 1 13 0.01533333333333333 0.01737 0.0005750910944 0.0005680663731 0.0005821158157 3474 200000
stim 1 13 0.01666666666666667 0.029625 0.0007455880372 0.0007387507009 0.0007524253736 5925 200000
stim 1 13 0.018 0.04638 0.0009242009866 0.0009176128612 0.0009307891119 9276 200000
stim 1 13 0.01933333333333333 0.069815 0.001119346543 0.00111310268 0.001125590406 13963 200000
stim 1 13 0.02066666666666667 0.098645 0.00130932815 0.001303505239 0.001315151061 19729 200000
stim 1 13 0.022 0.132265 0.001487232245 0.001481898713 0.001492565777 26453 200000
stim 1 15 0.01 0.000505 0.0001011192083 9.365096694e-05 0.0001085874497 101 200000
stim 1 15 0.01133333333333333 0.001275 0.0001589888789 0.0001516199202 0.0001663578377 255 200000
stim 1 15 0.01266666666666667 0.0037 0.000268646328 0.0002613750766 0.0002759175794 740 200000
stim 1 15 0.014 0.00749 0.0003804068457 0.0003732171702 0.0003875965211 1498 200000
stim 1 15 0.01533333333333333 0.014745 0.0005307627526 0.0005236964264 0.0005378290788 2949 200000
stim 1 15 0.01666666666666667 0.027445 0.0007185295353 0.000711659361 0.0007253997096 5489 200000
stim 1 15 0.018 0.04612 0.0009217392681 0.0009151473035 0.0009283312327 9224 200000
stim 1 15 0.01933333333333333 0.07223 0.001137022908 0.001130814383 0.001143231433 14446 200000
stim 1 15 0.02066666666666667 0.109125 0.001368979695 0.001363309454 0.001374649935 21825 200000
stim 1 15 0.022 0.149875 0.001566863963 0.001561786417 0.001571941508 29975 200000
stim 1 17 0.01 0.000245 7.131627042e-05 6.374232674e-05 7.889021409e-05 49 200000
stim 1 17 0.01133333333333333 0.000755 0.0001230049184 0.0001155834498 0.0001304263871 151 200000
stim 1 17 0.01266666666666667 0.00221 0.0002083753726 0.0002010563078 0.0002156944374 442 200000
stim 1 17 0.014 0.005795 0.000335201566 0.0003279786805 0.0003424244515 1159 200000
stim 1 17 0.01533333333333333 0.013115 0.0005011245603 0.0004940318813 0.0005082172394 2623 200000
stim 1 17 0.01666666666666667 0.02557 0.0006943052615 0.0006874067181 0.000701203805 5114 200000
stim 1 17 0.018 0.04638 0.0009242009866 0.0009176128612 0.0009307891119 9276 200000
stim 1 17 0.01933333333333333 0.07705 0.001171217119 0.001165079072 0.001177355165 15410 200000
stim 1 17 0.02066666666666667 0.11837 0.001418282124 0.001412746463 0.001423817785 23674 200000
stim 1 17 0.022 0.16807 0.00164127775 0.001636464531 0.001646090968 33614 200000
stim 1 19 0.01 0.00011 4.879947811e-05 4.106234254e-05 5.653661367e-05 22 200000
stim 1 19 0.01133333333333333 0.000505 0.0001011192083 9.365096694e-05 0.0001085874497 101 200000
stim 1 19 0.01266666666666667 0.0014 0.0001664610138 0.0001591007554 0.0001738212721 280 200000
stim 1 19 0.014 0.0048 0.0003054552964 0.0002982109116 0.0003126996811 960 200000
stim 1 19 0.01533333333333333 0.01047 0.0004486191331 0.000441482407 0.0004557558592 2094 200000
stim 1 19 0.01666666666666667 0.02348 0.0006661422328 0.0006592119014 0.0006730725643 4696 200000
stim 1 19 0.018 0.04622 0.0009226870293 0.0009160965414 0.0009292775172 9244 200000
stim 1 19 0.01933333333333333 0.080495 0.001194826792 0.001188739081 0.001200914502 16099 200000
stim 1 19 0.02066666666666667 0.1289 0.001471063224 0.001465680755 0.001476445693 25780 200000
stim 1 19 0.022 0.18698 0.001711254048 0.001706715413 0.001715792683 37396 200000


==> figures/generated/sc_physical_cz_heating_scan.dat <==
experiment_id sampler_id distance gamma plot_ler err_low err_high is_zero errors shots
0 1 3 0.000625 0.00154 0.0002334735123 0.0002631052129 0 154 100000
0 1 3 0.00125 0.00289 0.0003232208468 0.0003525651313 0 289 100000
0 1 3 0.0025 0.00547 0.0004477497388 0.0004767887087 0 547 100000
0 1 3 0.005 0.01095 0.0006357918660 0.0006643906516 0 1095 100000
0 1 3 0.01 0.02174 0.0008949765762 0.0009228634252 0 2174 100000
0 1 3 0.02 0.04199 0.001234800204 0.001261453463 0 4199 100000
0 0 3 0.000625 0.00315 0.0003378309537 0.0003671362032 0 315 100000
0 0 3 0.00125 0.00659 0.0004921279726 0.0005210649636 0 659 100000
0 0 3 0.0025 0.0121 0.0006684576423 0.0006969753072 0 1210 100000
0 0 3 0.005 0.02442 0.0009478359055 0.0009755554029 0 2442 100000
0 0 3 0.01 0.04656 0.001297706957 0.001324087565 0 4656 100000
0 0 3 0.02 0.08925 0.001760131527 0.001783997064 0 8925 100000
0 2 3 0.000625 0.0041 0.001156210905 0.001458044737 0 41 10000
0 2 3 0.00125 0.0054 0.001340827301 0.001640026183 0 54 10000
0 2 3 0.0025 0.0124 0.002076038822 0.002366765817 0 124 10000
0 2 3 0.005 0.0254 0.002994903340 0.003275446621 0 254 10000
0 2 3 0.01 0.0516 0.004254676163 0.004518146218 0 516 10000
0 2 3 0.02 0.0962 0.005711052880 0.005947434054 0 962 10000
1 1 9 0.000625 1.844439557e-07 0 0 1 0 20000000
1 1 9 0.00125 2.4e-08 1.159884972e-08 1.792316984e-08 0 12 500000000
1 1 9 0.0025 3.25e-07 7.417185268e-08 8.923916060e-08 0 65 200000000
1 1 9 0.005 6.34e-06 6.787896660e-07 7.377667103e-07 0 317 50000000
1 1 9 0.01 9.42e-05 5.919999952e-06 6.212553467e-06 0 942 10000000
1 1 9 0.02 0.001326 7.037526370e-05 7.328864232e-05 0 1326 1000000
1 0 9 0.000625 3.688872650e-06 0 0 1 0 1000000
1 0 9 0.00125 1.14e-06 2.765750220e-07 3.370019792e-07 0 57 50000000
1 0 9 0.0025 1.83e-05 1.827003789e-06 1.974255195e-06 0 366 20000000
1 0 9 0.005 0.0002682 1.416251232e-05 1.474639194e-05 0 1341 5000000
1 0 9 0.01 0.0034015 8.022187420e-05 8.166508136e-05 0 6803 2000000
1 0 9 0.02 0.033607 0.0003523642703 0.0003550691029 0 33607 1000000

